Spin-Density Matrix Elements in the Reaction $\gamma p \to \rho^-\Delta^{++}$ at GlueX

The GlueX experiment, located in Hall D at Jefferson Lab, aims to map the full spectrum of light-quark mesons with an emphasis on hybrid mesons, states in which the gluonic field is excited and contributes to the quantum numbers of the meson. The search for exotic hybrid mesons requires a detailed understanding of the underlying production mechanisms. Polarization observables, such as the spin-density matrix elements (SDMEs), are an important experimental tool to investigate these mechanisms. The measurement of the unpolarized and polarized SDMEs in the photoproduction of $\rho^-\Delta^{++}$ using GlueX data is reported. In this analysis, for the first time, the correct full formalism is applied in which the upper mesonic and lower baryonic systems are described by a joint spin-density matrix. A factorized model yields results consistent with those of the full model, suggesting that this simplified description may also be suitable for other reactions involving meson-baryon final states.

==> README.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments
  doiEDPS.sty	   DOI style to add hyperlink on DOI numbers
  cuted.sty		   Style to manage twocolumn option

  additional-styles.zip	For old LaTeX version, install these styles in  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible to proceed by merely filling out the template and then looking up additional commands as needed.

